Fairer Software Made Easier (using "Keys")

Can we simplify explanations for software analytics? Maybe. Recent results show that systems often exhibit a "keys effect"; i.e. a few key features control the rest. Just to say the obvious, for systems controlled by a few keys, explanation and control is just a matter of running a handful of "what-if" queries across the keys. By exploiting the keys effect, it should be possible to dramatically simplify even complex explanations, such as those required for ethical AI systems.

==> plot.txt <==
gnuplot<<'EOF'
$data << EOD
2184.56,18.56,38.4
2038.72,17.58,33.2
2007.16,14.52,33.2
1991.4,16.9,30.0
2644.56,16.93,30.0
2610.6,13.9,30.0
2671.0,20.25,24.17
2312.52,15.06,23.6
3440.2,18.36,20.0
3180.8,16.43,20.0
3017.0,15.39,20.0
2804.64,13.49,19.6
3753.84,12.2,19.6
4060.64,15.2,13.2
4449.16,11.9,16.4
4349.88,12.61,10.0
EOD

set size 0.5,0.5
unset key
 set arrow from 2500,20,33 to 2266,16,32 lw 7
set label "w= 2100,a= 16,m= 31" at 2600,20,33
set ylabel "acceleration" offset -1,0,0
set xlabel "weight"
set zlabel "mpg"  rotate offset 1,0,0
set ztics (10,20,30,40)
set ytics (12,15,18,21)
set xtics (2000,3000,4000)
set datafile separator ","
 set terminal postscript eps enhanced color solid "Helvetica" 14
set output 'introduction.eps'
splot $data with points pointtype 7 pointsize 2  
EOF


